Open-Source Differentiable Lithography Imaging Framework

The rapid evolution of the electronics industry, driven by Moore's law and the proliferation of integrated circuits, has led to significant advancements in modern society, including the Internet, wireless communication, and artificial intelligence (AI). Central to this progress is optical lithography, a critical technology in semiconductor manufacturing that accounts for approximately 30\% to 40\% of production costs. As semiconductor nodes shrink and transistor numbers increase, optical lithography becomes increasingly vital in current integrated circuit (IC) fabrication technology. This paper introduces an open-source differentiable lithography imaging framework that leverages the principles of differentiable programming and the computational power of GPUs to enhance the precision of lithography modeling and simplify the optimization of resolution enhancement techniques (RETs). The framework models the core components of lithography as differentiable segments, allowing for the implementation of standard scalar imaging models, including the Abbe and Hopkins models, as well as their approximation models. The paper introduces a computational lithography framework that optimizes semiconductor manufacturing processes using advanced computational techniques and differentiable programming. It compares imaging models and provides tools for enhancing resolution, demonstrating improved semiconductor patterning performance. The open-sourced framework represents a significant advancement in lithography technology, facilitating collaboration in the field. The source code is available at https://github.com/TorchOPC/TorchLitho

==> submit/abs.txt <==
Multiple patterning lithography (MPL) is regarded as one of the most promising ways of overcoming the resolution limitations of conventional optical lithography due to the delay of next-generation lithography technology.
As the feature size continues to decrease, layout decomposition for multiple patterning lithography (MPLD) technology is becoming increasingly crucial for improving the manufacturability in advanced nodes.
The decomposition process refers to assigning the layout features to different mask layers according to the design rules and density requirements.
When the number of masks k ≥ 3, the MPLD problems are NP-hard and thus may suffer from runtime overhead for practical designs.

Previous literature generally models the MPLD to graph coloring problems and solves them using linear programming (LP) methods or variants.
Typically, MPLD are formulated into mathematical optimization models, such as ILP for double patterning layout decomposition (DPLD) or triple patterning layout decomposition (TPLD).
The relaxation techniques for ILP methods are well-researched as well.
Nevertheless, graph coloring-based models encounter substantial obstacles when sophisticated rules are required.
To address the intricate rules and density balance, exact cover(EC)-based MPLD models have been suggested.
The original layout will be transformed into a homogeneous graph and then further translated into a binary matrix of 0s and 1s.
Then the solution for the MPLD problem is transformed to solving the EC problem, which means finding a set of rows containing exactly one 1 in each column.
Donald Knuth invented Algorithm X∗ to solve the EC problem and further suggested an efficient implementation technique called dancing links (DLX), using doubly-linked circular lists to represent the matrix of the problem.
Jiang and Chang designed a general and flexible MPLD framework based on augmenting DLX with LD task-related treatments,
which can concurrently consider complex coloring rules and maintain density balancing.
Li et al. presented OpenMPL, an open-source LD framework, which introduced an improved flexible EC-based algorithm achieving better quality with a reasonable sacrifice in the runtime.

However, the number of layout patterns is increasing exponentially in industrial layouts, which hinders the runtime performance of MPLD models.
In this research, we substitute the CPU’s dance link data structure with parallel GPU matrix operations to accelerate the solution for exact cover-based MPLD algorithms.
The experimental results demonstrate that our system is capable of full-scale, lightning-fast layout decomposition,
which can achieve more than 10× speedup without quality degradation compared to state-of-the-art layout decomposition methods.
